Exploiting Qubit Reuse through Mid-circuit Measurement and Reset

Quantum measurement is important to quantum computing as it extracts the outcome of the circuit at the end of the computation. Previously, all measurements have to be done at the end of the circuit. Otherwise, it will incur significant errors. But it is not the case now. Recently IBM started supporting dynamic circuits through hardware (instead of software by simulator). With mid-circuit hardware measurement, we can improve circuit efficacy and fidelity from three aspects: (a) reduced qubit usage, (b) reduced swap insertion, and (c) improved fidelity. We demonstrate this using real-world applications Bernstein Verizani on real hardware and show that circuit resource usage can be improved by 60\%, and circuit fidelity can be improved by 15\%. We design a compiler-assisted tool that can find and exploit the tradeoff between qubit reuse, fidelity, gate count, and circuit duration. We also developed a method for identifying whether qubit reuse will be beneficial for a given application. We evaluated our method on a representative set of essential applications. We can reduce resource usage by up to 80\% and circuit fidelity by up to 20\%.

==> fig/Default_Dataset__2_.csv <==
0.000, -12.898
1.090, -13.084
1.992, -12.544
3.008, -12.792
4.060, -12.493
5.038, -13.026
5.977, -13.339
6.992, -13.269
8.008, -13.441
9.060, -13.284
9.962, -13.533
11.015, -13.202
12.030, -13.523
12.970, -13.546
13.910, -13.462
15.038, -13.436
15.977, -13.518
16.992, -13.466
18.008, -13.513
19.023, -13.511
20.038, -13.457
21.053, -13.474
22.068, -13.520
23.008, -13.475
23.947, -13.492
25.000, -13.477
26.053, -13.449
27.068, -13.493
28.083, -13.508
29.023, -13.454

